The influence of hydrogen core force shielding on dislocation junctions in iron

The influence of hydrogen on dislocation junctions was analysed by incorporating a hydrogen dependent core force into nodal based discrete dislocation dynamics. Hydrogen reduces the core energy of dislocations, which reduces the magnitude of the dislocation core force. We refer to this as hydrogen core force shielding, as it is analogous to hydrogen elastic shielding but occurs at much lower hydrogen concentrations. The dislocation core energy change due to hydrogen was calibrated at the atomic scale accounting for the nonlinear inter-atomic interactions at the dislocation core, giving the model a sound physical basis. Hydrogen was found to strengthen binary junctions and promote the nucleation of dislocations from triple junctions. Simulations of microcantilever bend tests with hydrogen core force shielding showed an increase in the junction density and subsequent hardening. These simulations were performed at a small hydrogen concentration realistic for bcc iron.

==> authors.txt <==
\author[materials]{Haiyang Yu}
\ead{haiyang.yu@materials.ox.ac.uk}
\author[kings]{Ivaylo H. Katzarov}
\author[engineering]{Alan Cocks}
\author[materials]{Edmund Tarleton \corref{cor}}
\ead{edmund.tarleton@materials.ox.ac.uk}

\cortext[cor]{Corresponding author}
\address[materials]{Department of Materials, University of Oxford, Parks Road, OX1 3PH, United Kingdom}
\address[engineering]{Department of Engineering Science, University of Oxford, Parks Road, OX1 3PJ, United Kingdom}
\address[kings]{Department of Physics, King's College London, Strand, London WC2R 2LS, United Kingdom}
